The GNSS-R Eddy Experiment I: Altimetry from Low Altitude Aircraft

We report results from the Eddy Experiment, where a synchronous GPS receiver pair was flown on an aircraft to collect sampled L1 signals and their reflections from the sea surface to investigate the altimetric accuracy of GNSS-R. During the experiment, surface wind speed (U10) was of the order of 10 m/s, and significant wave heights of up to 2 m, as discussed further in a companion paper. After software tracking of the two signals through despreading of the GPS codes, a parametric waveform model containing the description of the sea surface conditions has been used to fit the waveforms (retracking) and estimate the temporal lapse between the direct GPS signals and their reflections. The estimated lapses have then been used to estimate the sea surface height (SSH) along the aircraft track using a differential geometric model. As expected, the precision of GNSS-R ranges was of 3 m after 1 second integration. More importantly, the accuracy of the GNSS-R altimetric solution with respect to Jason-1 SSH and in situ GPS buoy measurements was of 10 cm, which was the target with the used experimental setup. This new result confirms the potential of GNSS-R for mesoscale altimetric monitoring of the ocean, and provides an important milestone on the road to a space mission.

==> figures/track_block.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{track_block.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8204,4647)(676,-5473)
\end{picture}

